Reducing Turbulence-Induced Outages in a Deployed Terrestrial Free-Space Optical Communication Link via Interleaving

We present an experimental study of data interleaving for terrestrial free-space optical communication over a 4.6~km urban testbed. Results demonstrate a two-order-of-magnitude reduction in outage probability. A dependency between measured turbulence strength, interleaver length, and achievable data rate is revealed, enabling robust system design.

==> Figures/Scint_Cn2_October.txt <==
0	7.6906e-15
1	7.026e-15
2	6.3769e-15
3	4.1342e-15
4	5.2349e-15
5	6.6361e-15
6	2.6185e-15
7	1.662e-15
8	3.3249e-15
9	5.9792e-15
10	7.5286e-15
11	6.2974e-15
12	4.0286e-15
13	6.6004e-15
14	7.2938e-15
15	3.902e-15
16	3.1176e-15
17	3.0177e-15
18	2.8972e-15
19	2.8343e-15
20	2.4844e-15
21	1.9168e-15
22	1.6325e-15
23	1.5912e-15
24	1.3281e-15
25	1.0687e-15
26	9.7732e-16
27	7.3708e-16
28	6.3358e-16
29	6.3682e-16
30	6.6642e-16
31	5.9344e-16
32	6.155e-16
33	4.8798e-16
34	3.976e-16
35	3.3296e-16
36	3.1355e-16
37	2.5437e-16
38	2.6308e-16
39	2.3921e-16
40	3.1395e-16
41	2.7859e-16
42	2.9319e-16
43	3.2598e-16
44	3.7749e-16
45	4.8938e-16
46	4.0819e-16
47	4.0597e-16
48	3.2716e-16
49	3.0354e-16
50	3.9553e-16
51	4.2387e-16
52	1.3202e-15
53	7.8902e-16
54	3.5362e-16
55	2.522e-16
56	2.2361e-16
57	2.1373e-16
58	2.313e-16
59	2.3692e-16
60	2.3067e-16
61	2.3662e-16
62	2.2898e-16
63	2.2752e-16
64	2.276e-16
65	2.0586e-16
66	1.9307e-16
67	2.3839e-16
68	2.1911e-16
69	2.4464e-16
70	3.5758e-16
71	3.504e-16
72	2.412e-16
73	2.2115e-16
74	2.6756e-16
75	2.8449e-16
76	3.0425e-16
77	3.1514e-16
78	2.8824e-16
79	2.9685e-16
80	3.1528e-16
81	3.8666e-16
82	3.5731e-16
83	4.12e-16
84	3.4826e-16
85	3.793e-16
86	3.1095e-16
87	3.0065e-16
88	3.1579e-16
89	3.2525e-16
90	3.391e-16
91	5.7661e-16
92	6.9076e-16
93	7.2467e-16
94	5.1917e-16
95	4.9518e-16
96	4.4518e-16
97	4.2415e-16
98	3.566e-16
99	5.3313e-16
100	3.2436e-16
101	2.9843e-16
102	3.2964e-16
103	3.8852e-16
104	3.6135e-16
105	2.5671e-16
106	2.4533e-16
107	2.2548e-16
108	2.208e-16
109	2.1878e-16
110	1.852e-16
111	2.2451e-16
112	2.2093e-16
113	2.0968e-16
114	2.0812e-16
115	2.5881e-16
116	4.9817e-16
117	3.7361e-16
118	4.2786e-16
119	5.6723e-16
120	5.0961e-16
121	5.6352e-16
122	1.0988e-15
123	7.2251e-16
124	3.6749e-16
125	2.8529e-16
126	4.8833e-16
127	5.3824e-16
128	2.3023e-16
129	2.651e-16
130	2.8045e-16
131	1.6453e-16
132	2.0788e-16
133	2.2673e-16
134	3.4562e-16
135	3.7735e-16
136	5.7499e-16
137	6.2486e-16
138	4.2287e-16
139	3.9038e-16
140	6.467e-16
141	7.9757e-16
142	8.9068e-16
143	1.2894e-15
144	1.3533e-15
145	1.6174e-15
146	1.7488e-15
147	1.7187e-15
148	1.6046e-15
149	1.8033e-15
150	2.0722e-15
151	2.3316e-15
152	2.2978e-15
153	2.0252e-15
154	1.4681e-15
155	1.4809e-15
156	1.494e-15
157	1.4981e-15
158	1.5678e-15
159	1.6625e-15
160	1.3938e-15
161	1.3923e-15
162	1.335e-15
163	1.2421e-15
164	1.1674e-15
165	1.1147e-15
166	1.2178e-15
167	1.1954e-15
168	1.2327e-15
169	1.1879e-15
170	1.2059e-15
171	1.165e-15
172	1.2092e-15
173	9.6937e-16
174	8.5663e-16
175	6.9997e-16
176	6.2456e-16
177	5.0531e-16
178	5.366e-16
179	4.4458e-16
180	3.9234e-16
181	3.5007e-16
182	3.1456e-16
183	3.2708e-16
184	3.8097e-16
185	3.585e-16
186	2.6938e-16
187	2.012e-16
188	2.2883e-16
189	2.7987e-16
190	3.4886e-16
191	3.994e-16
192	3.8828e-16
193	3.1729e-16
194	2.9988e-16
195	3.1195e-16
196	2.9951e-16
197	2.4838e-16
198	2.454e-16
199	2.7921e-16
200	3.7624e-16
201	3.916e-16
202	3.4745e-16
203	3.3171e-16
204	2.9602e-16
205	3.5452e-16
206	4.3687e-16
207	4.1445e-16
208	4.2738e-16
209	4.5438e-16
210	4.5846e-16
211	5.3183e-16
212	5.5667e-16
213	5.2093e-16
214	5.1996e-16
215	5.5779e-16
216	5.5347e-16
217	5.2544e-16
218	4.8353e-16
219	5.1848e-16
220	4.5468e-16
221	4.9962e-16
222	5.4075e-16
223	5.2971e-16
224	6.109e-16
225	5.0808e-16
226	5.3048e-16
227	8.9553e-16
228	8.9969e-16
229	1.0435e-15
230	9.5708e-16
231	1.0791e-15
232	1.1628e-15
233	1.3102e-15
234	1.1595e-15
235	1.3038e-15
236	1.5322e-15
237	1.2518e-15
238	1.169e-15
239	9.0465e-16
240	1.2791e-15
241	1.2563e-15
242	1.1444e-15
243	1.0083e-15
244	1.0488e-15
245	7.9843e-16
246	7.4328e-16
247	6.5277e-16
248	8.2187e-16
249	9.445e-16
250	1.3105e-15
251	1.3309e-15
252	1.0821e-15
253	2.5982e-15
254	1.2751e-15
255	1.5359e-15
256	1.1222e-15
257	8.7964e-16
258	1.2985e-15
259	8.582e-16
260	6.0386e-16
261	8.3003e-16
262	8.8319e-16
263	1.8354e-15
264	1.0803e-15
265	1.0173e-15
266	1.3578e-15
267	1.6527e-15
268	1.3629e-15
269	6.102e-16
270	1.0809e-15
271	8.1197e-16
272	7.946e-16
273	6.0307e-16
274	4.1032e-16
275	5.3802e-16
276	5.1271e-16
277	6.5886e-16
278	8.4864e-16
279	1.0007e-15
280	1.069e-15
281	1.2152e-15
282	1.33e-15
283	1.5024e-15
284	1.4223e-15
285	1.6667e-15
286	2.4649e-15
287	4.3282e-15
288	4.9625e-15
289	7.8717e-15
290	4.6205e-15
291	4.8393e-15
292	5.869e-15
293	3.8917e-15
294	3.8115e-15
295	6.7689e-15
296	3.3935e-15
297	2.2679e-15
298	3.2934e-15
299	4.0498e-15
300	6.1658e-15
301	3.8357e-15
302	2.9382e-15
303	3.0909e-15
304	2.5929e-15
305	2.4466e-15
306	2.9682e-15
307	2.1172e-15
308	2.7679e-15
309	2.9045e-15
310	2.604e-15
311	2.5503e-15
312	1.45e-15
313	1.7101e-15
314	2.2626e-15
315	2.3208e-15
316	2.191e-15
317	2.1483e-15
318	1.4862e-15
319	1.1245e-15
320	8.688e-16
321	7.6255e-16
322	6.8173e-16
323	6.6662e-16
324	6.0285e-16
325	6.4695e-16
326	7.6913e-16
327	1.2467e-15
328	5.2125e-16
329	4.035e-16
330	4.0492e-16
331	4.1465e-16
332	3.3078e-16
333	3.0401e-16
334	3.3154e-16
335	3.1559e-16
336	2.9105e-16
337	2.5926e-16
338	2.404e-16
339	3.1496e-16
340	3.5684e-16
341	3.1024e-16
342	2.4009e-16
343	1.7009e-16
344	1.9665e-16
345	2.3045e-16
346	2.2033e-16
347	2.369e-16
348	3.2083e-16
349	2.9439e-16
350	2.488e-16
351	2.3453e-16
352	2.3387e-16
353	2.164e-16
354	2.6015e-16
355	2.4137e-16
356	2.72e-16
357	2.9659e-16
358	3.2888e-16
359	nan
360	nan
361	nan
362	nan
363	nan
364	nan
365	nan
366	nan
367	nan
368	nan
369	nan
370	nan
371	2.2886e-16
372	2.3943e-16
373	nan
374	nan
375	nan
376	nan
377	3.588e-16
378	2.9214e-16
379	2.7439e-16
380	3.1035e-16
381	4.1054e-16
382	3.3355e-16
383	2.4703e-16
384	2.873e-16
385	2.6119e-16
386	2.783e-16
387	2.6225e-16
388	2.5861e-16
389	nan
390	nan
391	nan
392	nan
393	nan
394	nan
395	nan
396	nan
397	nan
398	nan
399	nan
400	nan
401	nan
402	nan
403	nan
404	nan
405	nan
406	nan
407	nan
408	nan
409	nan
410	nan
411	nan
412	nan
413	nan
414	nan
415	nan
416	nan
417	nan
418	nan
419	nan
420	nan
421	nan
422	nan
423	3.6135e-16
424	3.6597e-16
425	5.2223e-16
426	3.9157e-16
427	3.2073e-16
428	3.2692e-16
429	9.0579e-16
430	nan
431	nan


==> Figures/Scint_Cn2_September.txt <==
6e-17	0
6.81134e-17	2
7.73238e-17	2
8.77797e-17	4
9.96495e-17	14
1.13124e-16	22
1.28421e-16	24
1.45787e-16	40
1.65501e-16	65
1.8788e-16	65
2.13286e-16	103
2.42127e-16	82
2.74868e-16	98
3.12036e-16	133
3.5423e-16	126
4.0213e-16	118
4.56507e-16	143
5.18237e-16	121
5.88315e-16	138
6.67868e-16	117
7.58179e-16	121
8.60702e-16	135
9.77088e-16	145
1.10921e-15	174
1.2592e-15	173
1.42948e-15	193
1.62277e-15	139
1.84221e-15	140
2.09132e-15	131
2.37411e-15	113
2.69514e-15	115
3.05959e-15	131
3.47331e-15	122
3.94298e-15	148
4.47616e-15	100
5.08144e-15	91
5.76857e-15	116
6.54861e-15	87
7.43413e-15	83
8.43939e-15	86
9.58059e-15	49
1.08761e-14	27
1.23468e-14	21
1.40164e-14	28
1.59117e-14	17
1.80633e-14	6
2.05059e-14	2
2.32787e-14	1
2.64265e-14	0

